The connection between the host halo and the satellite galaxies of the Milky Way

Many properties of the Milky Way's dark matter halo, including its mass assembly history, concentration, and subhalo population, remain poorly constrained. We explore the connection between these properties of the Milky Way and its satellite galaxy population, especially the implication of the presence of the Magellanic Clouds for the properties of the Milky Way halo. Using a suite of high-resolution $N$-body simulations of Milky Way-mass halos with a fixed final Mvir ~ 10^{12.1}Msun, we find that the presence of Magellanic Cloud-like satellites strongly correlates with the assembly history, concentration, and subhalo population of the host halo, such that Milky Way-mass systems with Magellanic Clouds have lower concentration, more rapid recent accretion, and more massive subhalos than typical halos of the same mass. Using a flexible semi-analytic galaxy formation model that is tuned to reproduce the stellar mass function of the classical dwarf galaxies of the Milky Way with Markov-Chain Monte-Carlo, we show that adopting host halos with different mass-assembly histories and concentrations can lead to different best-fit models for galaxy-formation physics, especially for the strength of feedback. These biases arise because the presence of the Magellanic Clouds boosts the overall population of high-mass subhalos, thus requiring a different stellar-mass-to-halo-mass ratio to match the data. These biases also lead to significant differences in the mass--metallicity relation, the kinematics of low-mass satellites, the number counts of small satellites associated with the Magellanic Clouds, and the stellar mass of Milky Way itself. Observations of these galaxy properties can thus provide useful constraints on the properties of the Milky Way halo.

==> response.txt <==
Referee Report
Reviewer's Comments:
This paper presents an interesting examination of the correlated properties associated with a Milky Way halo having large "LMC/SMC-like" satellites and its accretion history/ concentration. The authors chose a very narrow range in halo virial mass (10^12.1 \pm 0.03) and show that among this sample, systems with more than two Vmax>55 km/s subhalos tend to have higher late-time mass growth rates and lower concentrations than the bulk of the population. 

The authors go on to explore to what extent galaxy formation models will need to be adjusted in explaining the Milky Way satellite counts when the group of high-rate/low-concentration halos vs. a second group with low accretion and high concentrations are chosen as host halos. They demonstrate that this "halo prior" matters, especially for parameters associated with feedback strength vs. halo Vmax, with implications for the mass-metallicity relation and the TBTF problem.

The paper is clearly written and provides a valued addition to the field. I'm happy to recommend publications with a few very minor revisions suggested.


Abstract:
I would suggest making clear that these results apply for a fiducial choice of Milky Way halo mass that is very close to 10^12 Msun. (For a larger Milky Way virial mass, the correlations would likely be weaker).

Response: We have added this remark in the abstract. 

2.2
Did you also model the central galaxy in your models? One would think that the prior on MAH could affect the central galaxy mass significantly. It would be interesting to discuss the final stellar masses of your "milky ways" in each case if so.

Response: The modeling scheme implemented for this paper only tracks galaxy formation in subhalos that finally reside in a MW host halo, but does not follow the assembly of the central galaxy of a host. We adopted this scheme for this paper to achieve fast computation to facilitate efficient MCMC. The disadvantage is that we lose the ability to model the central galaxy. To address the interesting question raised by the referee, we employ the full model to make predictions for the central galaxies using the posterior parameter samples obtained in the paper. We find that the model predicts relatively lower stellar mass for the central galaxies of the low concentration fast recent accretion halos than the central galaxies of the higher concentration slower recent accretion halos. We have added a new subsection, Section 4.5, in the revised paper to present the result. A summary and brief discussion on the results are also added in the abstract and Section 5. 

Section 3:

You discuss interesting correlations between M_sub and MAH/c. Have you looked for trends with M_peak? I would guess that any trend would be much weaker in this case but it would still be interesting to know. (This could be important for the Milky Way because the Sag dwarf, for example, likely had a quite large M_peak, given that the Sag stream has ~10^8 Msun in stars, which is approaching the SMC in stellar mass).

Response: We have looked at the correlations with M_peak. Using M_peak to select the most massive subhalo, we find similar but weaker trends as we find using the instantaneous subhalo mass. We have attached a figure in file param_dist_mpeak.pdf to show the results. M_peak covers a larger and higher mass range than the instantaneous mass, and selecting subhalo based on M_peak rather than M_sub can often result in a different subhalo. Since a high M_peak subhalo is more closely indicative of rapid accretion at earlier times, it correlates with the host halo's present-day concentration and the recent accretion rate more weakly. We have added a couple sentences in the paper to mention this result, but decided not to include the figure into the paper, because it conveys similar ideas, which have been demonstrated by Figure 1 and related text, but is perhaps less interesting to most of the readers. 


Figure 1:
I see that the color histograms are for the cosmological simulation halos. Do the zoom simulations show similar clear trends between most massive subhalo and concentration, gamma, and gamma+beta? Or are the trends too weak to see clearly in those 46 systems? I found it odd that this was not specifically mentioned (or if it was in the text I missed it).

Response: Yes, the zoom-in simulations show the same trends as the cosmological simulation halos. The star symbols in the A and B panels representing the zoom-in halos have the same color coding. To distinguish the zoom-in halos from the overwhelmingly large cosmological samples in the figures we overplot dark black dots on top of the stars. If one looks at the panels closely, one can find that the zoom-in samples follow the same trends as the cosmological samples. For the histogram panels, it is confusing to show two sets of histograms with a same color scheme overlapping each other. As the main idea can be more convincingly conveyed with the large cosmological samples, we choose to only color code the histograms for the cosmological simulation halos to show the mass dependent trends in the A1, A2, B1 and B2 panels. 

Page 5 (2nd to last paragraph):
It seems to me that these two sentences are not correct:
"This result shows that the probability for a fixed mass halo to host MCs strongly depends on the concentration parameter and its late-time accretion. A MW-mass halo can have a high probability to host MCs if its concentration is low and it has rapid late accretion. "
- The figure you refer to shows that the probability of a given accretion history or concentration parameter depends on whether or not a 10^12 Msun halo hosts two MCs, but not the other way around. It wouldn't be surprising if the converse were true, but you haven't demonstrated this to be the case.

Response: We note that Figure 2 has two rows, which have different but related implications. The upper row panels show that “at a fixed mass, halos that host high-mass subhalos tend to have a lower concentration and more rapid late-time accretion.” This is what the referee correctly pointed out. The lower row, however, shows the fraction of the fixed mass halos to host at least 2 MC-like subhalos as a function of concentration and recent accretion rate. The sentence quoted by the referee is meant to refer to the lower panels only. We realize that the text might be confusing in explaining the figure. We have revised the sentence to constrain the discussion on the lower panels of the figure. 


Table 1:
I looked at this table before studying Figure 4 and I feel like it is misleading. Many of these parameters (Sigma_SF, V_out, and beta_out) have such flat/non-peaked posteriors that the "best fit" values and the listed differences between GP1/GP2 are not significant and perhaps even meaningless. The table doesn't make this clear. Based on the values in this table they would seem to be huge differences. I suggest that you only list peak posterior likelihoods for those variables that are well-constrained/single-peaked (by my eye, only alpha_LD and beta_LD) along with some error bars to give a sense of how important those differences are. For the other values you might consider just writing "no constraint" or perhaps listing 90% ranges. 

Response: We have updated the content of Table 1 according to the suggestion. 

4.2
In this section you spend a fair amount of time talking about why the Penarrubia et al. 2008 estimates for Vmax are flawed. I agree with this assessment - those constraints are not based on realistic expectations for the structural parameters of subhalos. It is then surprising that you've then decided to put them on Figure 6 anyway. I would strongly urge you to remove them from the figure.

Response: We understand the referee’s suggestion. We indeed spend a fair amount of writing on discussing that the Penarrubia et al. (2008) results may not be realistic. The reason we still keep the results in Figure 6 is because the point of the figure is to demonstrate the importance of reliable observational estimates of Vmax in model inferences. The Penarrubia et al. (2008) and other references we include in the figure are standard references people often refer to in the literature. These results are obviously different. If we had just used the P08 results, we might have come to the conclusion that both models fit the Vmax-M* relationship (especially group 2 halos). The discussion on the issues of Penarrubia et al. (2008) is only our opinion. We do not think this opinion is widely accepted in the community yet, but we hope that this opinion can be published with this paper. We acknowledge the referee’s concern. To reflect the same concern, we have added a few sentences to emphasize that the Vmax estimates are important for constraining galaxy formation physics, which is an important point for our paper. 


4.4
It's odd hat you cite the ELVIS simulations with a website rather than the refereed paper. 

Response: A reference for the ELVIS simulation is added. 

Figure 8: (discussion)
The DES discoveries cover <15% of the sky and are all within 200 kpc,, with means the volume probed is ~10% of the volume of the MW halo (measured out to the virial radius ~ 300 kpc). DW et al. reported 8 new discoveries in total. Th prediction in Figure 8 is for the entire MW volume. Does this mean that that even with the most "optimistic" prior only ~1 of these new DES dwarfs would be expected to have been accreted with the LMC? It would be useful to discuss your predictions in light of the volume probed by DES.

Response: This is a good question. To answer this question, we have looked at how the satellites accreted with the most massive satellite galaxy are spatially distributed. We find that although a large fraction of those have been stripped out of the present subhalo of the most mass satellite, they are still closely located around it. We position the small satellite galaxies and their original host in a coordinate system centered on the host halo center, and measure the angular separation between each small satellite included in Figure 8 and their associated most massive satellite. We find that, within 200kpc in radius from the halo center, on average 57% of the small satellites are located within 40 degree separation from the most mass satellite, and about 80% of them are located with 100 degree separation. This means that if one randomly chooses a 5000-square-degree region on the sky around the most massive satellite to look for smaller satellite galaxies accreted with it, one would expect to find more than half of the satellites predicted by our model for each high-mass satellite. An accurate estimate for the number of satellite that expected to be found by the DES would require much more careful analysis including the configuration of the foot print, and the asymmetry of the distribution of the satellites around LMC. These are interesting topics but are beyond the scope of the paper. Instead of a detailed investigation on this, we have just added a brief discussion on this topic in the revised paper. 

Section 5:
I was surprised that you never discussed the mass of the MW halo in the context of the kinematic tracers. From the lower-left panel of Figure 3, it seems like a low-c (MC) prior would be more easily accommodated by just making the virial mass a little higher. 

Response: The referee is correct. We have added a few sentences in Section 5 to address this point. 

Page 15 (discussion of Figure 6):
I'm a little confused as to why you say the difference between prediction and data "vanishes" below M*~10^7. Ignoring the Penarrubia estimates (which seems like the right thing to do), the difference never "vanishes" to my eye, and seems to only become marginally consistent for masses smaller than 10^5.5 Msun. Please clarify this point.

Response:  The referenced sentence is meant to comment on the differences between the model predictions of two type of simulated halos, but not between model and data. The difference in Vmax between the two groups of halos becomes smaller as M* decreases. As we have shown in Figure 6, the posterior predictive distributions of the two halo groups blend into each other when log M*/Msun<6.5. We agree with the referee that the difference between model and data never even becomes smaller. We have revised the sentence to clarify that this sentence is only to address the models. 

 



